Emergent Multi-Agent Communication in the Deep Learning Era

The ability to cooperate through language is a defining feature of humans. As the perceptual, motory and planning capabilities of deep artificial networks increase, researchers are studying whether they also can develop a shared language to interact. From a scientific perspective, understanding the conditions under which language evolves in communities of deep agents and its emergent features can shed light on human language evolution. From an applied perspective, endowing deep networks with the ability to solve problems interactively by communicating with each other and with us should make them more flexible and useful in everyday life. This article surveys representative recent language emergence studies from both of these two angles.

==> Emergent Language Survey JAIR Submission/figures/figure-info.txt <==
bot: public domain
I grant anyone the right to use this work for any purpose, without any conditions, unless such conditions are required by law.
https://en.m.wikipedia.org/wiki/File:Robot_icon.svg

dog: https://www.pexels.com/photo/adorable-animal-breed-canine-356378/
car: https://www.pexels.com/photo/white-bmw-e46-under-cloudy-skies-707046/
both free for commercial and non-commercial reuse, no attribution

https://www.pexels.com/creative-commons-images/

Apartment:
https://arxiv.org/abs/1810.11187

* Fruit
https://free-images.com/lg/6ef8/fruit_bowl_apple_green.jpg
This comes from a site where all images are public domain or CC0:
https://free-images.com/




==> figures/figure-info.txt <==
bot: public domain
I grant anyone the right to use this work for any purpose, without any conditions, unless such conditions are required by law.
https://en.m.wikipedia.org/wiki/File:Robot_icon.svg

dog: https://www.pexels.com/photo/adorable-animal-breed-canine-356378/
car: https://www.pexels.com/photo/white-bmw-e46-under-cloudy-skies-707046/
both free for commercial and non-commercial reuse, no attribution

https://www.pexels.com/creative-commons-images/

Apartment:
https://arxiv.org/abs/1810.11187

* Fruit
https://free-images.com/lg/6ef8/fruit_bowl_apple_green.jpg
This comes from a site where all images are public domain or CC0:
https://free-images.com/



